Fundamental limits on key rates in device-independent quantum key distribution

In this paper, we introduce intrinsic non-locality as a quantifier for Bell non-locality, and we prove that it satisfies certain desirable properties such as faithfulness, convexity, and monotonicity under local operations and shared randomness. We then prove that intrinsic non-locality is an upper bound on the secret-key-agreement capacity of any device-independent protocol conducted using a device characterized by a correlation $p$. We also prove that intrinsic steerability is an upper bound on the secret-key-agreement capacity of any semi-device-independent protocol conducted using a device characterized by an assemblage $\hat{\rho}$. We also establish the faithfulness of intrinsic steerability and intrinsic non-locality. Finally, we prove that intrinsic non-locality is bounded from above by intrinsic steerability.

==> data.txt <==
u1,u2,u3,intrinsic_nonlocal,ratelower,intrinsic_steer,lower_bound_steer,rel_entropy_bound
1e-05,1e-05,0.0001,0.999462090005353,0.997740381453098,0.999948601219819,0.999809476680914,0.999861494742966
0.0263252631578947,0.0350971929824561,0.0155101694112343,0.934493031017756,0.818316381132994,0.898962461545899,0.797807065407155,0.824397961026551
0.0526405263157895,0.0701843859649123,0.0309203388224687,0.882386172207794,0.683357340993537,0.824459257767034,0.64882333851326,0.702499769340694
0.0789557894736842,0.105271578947368,0.046330508233703,0.830481106811571,0.565393312709209,0.760135570754839,0.520213572328068,0.601518341118258
0.105271052631579,0.140358771929825,0.0617406776449374,0.778576034205528,0.458446670500424,0.702524676384649,0.405022582151715,0.514520958492617
0.131586315789474,0.175445964912281,0.0771508470561717,0.72667096473484,0.359690642127931,0.649984233952217,0.29995060948255,0.438232347154489
0.157901578947368,0.210533157894737,0.0925610164674061,0.674765896536686,0.267467988370161,0.601529130688334,0.203057201427673,0.370738383331236
0.184216842105263,0.245620350877193,0.10797118587864,0.622860826879667,0.180688677050425,0.555239266754587,0.11306285990089,0.310787845741656
0.210532105263158,0.280707543859649,0.123381355289875,0.570955757999247,0.0985814587137758,0.508969327946359,0.0290606038516592,0.257504150620012
0.236847368421053,0.315794736842105,0.138791524701109,0.519050690257878,0.0205722175778597,0.462699388793256,-0.0496255125595293,0.21024408302074
0.263162631578947,0.350881929824561,0.154201694112343,0.467145621791778,-0.0537827286626063,0.416429450099025,-0.123518111483528,0.168520334862968
0.289477894736842,0.385969122807018,0.169611863523578,0.415240553153205,-0.124836284426626,0.370159511295196,-0.193032774675814,0.131955510505018
0.315793157894737,0.421056315789474,0.185022032934812,0.363335483480633,-0.192875639514302,0.323889572144791,-0.258507345181827,0.100253159087548
0.342108421052632,0.45614350877193,0.200432202346046,0.311430413615788,-0.258138887887756,0.277619633302557,-0.320221387506429,0.0731787016459682
0.368423684210526,0.491230701754386,0.215842371757281,0.259525344530195,-0.320826481856139,0.23134969439698,-0.378409619800711,0.0505464498723276
0.394738947368421,0.526317894736842,0.231252541168515,0.207620275913196,-0.381109382644815,0.185079755677755,-0.433271484305383,0.0322105634891376
0.421054210526316,0.561405087719298,0.24666271057975,0.155715206845519,-0.439135017650739,0.138809816633472,-0.484978149958725,0.0180586690762933
0.44736947368421,0.596492280701754,0.262072879990984,0.10381013781254,-0.495031735112777,0.0925398777880772,-0.533677753032341,0.00800735587329326
0.473684736842105,0.63157947368421,0.277483049402218,0.0519050689059412,-0.548912201396085,0.0462699388779124,-0.579499395775015,0.0019990561269303
0.5,0.666666666666667,0.292893218813453,0,-0.600876036692856,0,-0.622556248918266,0

